Gamification with Purpose: What Learners Prefer to Motivate Their Learning

This study investigates learners' preferences for game design elements (GDEs) in educational contexts to inform the development of purpose-driven gamification strategies. It emphasizes a learner-centered approach that aligns gamification design with pedagogical goals, while mitigating risks such as the erosion of intrinsic motivation. A systematic literature review was conducted to identify ten widely discussed GDEs. Visual prototypes representing each element were developed, and a best-worst scaling (BWS) survey with 125 participants was administered to elicit preference rankings. Qualitative feedback was also collected to uncover motivational drivers. Learners consistently preferred GDEs that support learning processes directly-most notably progress bars, concept maps, immediate feedback, and achievements. Qualitative analysis revealed six recurring motivational themes, including visible progress, content relevance, and constructive feedback. The findings suggest that learners value gamification elements that are meaningfully integrated with educational content and support intrinsic motivation. Purpose-aligned gamification should prioritize tools that visualize learning progress and provide actionable feedback, rather than relying solely on extrinsic incentives.

==> chi-reviews.txt <==
Dear Kai Marquardt,

Unfortunately, your paper: Gamification in Education -- Learners' Choice of Game Design Elements for Increased Learning Motivation (number 5598) has been rejected from CHI 2024. 

All papers that met a minimum threshold (at least one committee member (1AC, 2AC) recommending: RR, Accept or RR, or Accept) have been put through to round 2. Any paper that did not receive at least one of these recommendations did not meet the threshold for entering round 2. This typically means that, although there could be merit for this paper in the future, reviewers thought that the paper could not be sufficiently improved within the five-week revise and resubmit period. Your reviews are below, and also will show in PCS in a few days. In a few rare cases, papers were found to meet the desk reject criteria later in the review process; if your paper was one of these, you may have fewer than normal reviews and/or a comment to authors in lieu of reviews. 

If you are interested in future publication, you could consider whether a version of the work is suitable to another track at CHI 2024 or submit to next year's CHI (or another conference) after making substantial changes to your paper.

CHI 2024 Papers received 4028 complete submissions. 4 papers were withdrawn and 207 papers (5.1%) were desk rejected before going out to review. 1601 (39.7%) received at least one R&R (or above) recommendation from 1AC or 2AC and were put forward to round 2. 2116 papers (52.5%) did not receive at least one R&R (or above) recommendation from 1AC or 2AC, and did not meet the threshold for entering round 2. 100 papers currently have a delayed decision as we are finalizing those reviews and will send them out to the affected authors as soon as possible.

We wish you the best of luck with future submissions relating to this work.

Phoebe Toups Dugas, Irina Shklovski, and Max Wilson CHI 2024 Papers Chairs

Reviews:
----------------------------------------------------------------

1AC review (reviewer 4)

  Expertise

    Knowledgeable

  Originality

    Low originality

  Significance

    Medium significance

  Research Quality

    Low research quality

  Recommendation

    I can go with either Reject or Revise and Resubmit

  1AC: The Meta-Review

    Thank you for submitting your work on surveying game design elements to CHI. I
    obtained detailed comments from three expert reviewers, which I encourage you to
    review closely. All three reviewers found the work interesting and valuable for
    the community, especially for practitioners who seek to build games that are
    motivating and engaging for learners. The reviewers appreciated the detailed
    background section which provides a strong foundation for the work.

    Despite the value strengths of the work in terms of its scope and multi-method
    approach, the reviewers felt that the paper raised too many questions for them and
    presented several methodological issues. Following some discussion between
    reviewers, there was consensus that the work needed to clarify and update the
    methodological issues that were identified would take more work than the RR period
    permits. Given the clarity and detailed nature of the 3 reviews, I will not
    attempt to repeat them here. The common thread is that they encourage more clarity
    and detail in the methods and the motivation (R1,2,3). There were also concerns
    raised about the "what-if" technique (R1).

    I hope the reviews will prove valuable and might inform a future submission of
    this work to CHI.

----------------------------------------------------------------

2AC review (reviewer 1)

  Expertise

    Knowledgeable

  Originality

    Medium originality

  Significance

    Medium significance

  Research Quality

    Medium research quality

  Contribution Compared to Length

    The paper was too short to address its claimed contribution.

  Figure Descriptions



  Recommendation

    I can go with either Reject or Revise and Resubmit

  Review

    Originality
    - The paper provides a packaged look at what game design elements, that were
    researched before by previous work, are more important for improving learning
    motivation when situated with one another and when bundled with another.

    Significance
    - The paper can drive discussion on how to visually design, build, match, and mix
    these game design elements to improve learning motivation.

    Research Quality
    - The rigor of the first stage of the study is straightforward, with minor
    problems in one sentence (Line 151, incomplete sentence). There is also a lack of
    description of the pre-defined inclusion and exclusion criteria and definition of
    "interesting references" to allow readers to know how the paper selection was
    done.
    - On the part of the findings of the literature review, it could have been better
    to just tell that you found 10 GDEs, unless concept maps were not part of the
    literature review - then the question revolves as to why the authors really added
    concept maps even if it is not part of the systematic review. This also begs the
    question, why focus on the 10 GDEs if there are 28 GDEs? What was the basis of the
    authors' interest and vision?
    - Survey study needs to have detailed information and a picture of how the GDEs
    are incorporated to help the participants envision the GDEs within a setting. How
    are they designed? What were the design decisions? How are they presented? Are
    they presented in an order? The problem with this though is that the way it was
    presented can be a confounding variable as to why users will "like" certain GDEs
    - I am not sure how the analysis of the question "Do you enjoy playing video
    games" connects to the GDE in Table 3. If the people who like playing video games
    and don't really like playing video games both prefer progress bars, what does it
    mean? Does it mean that all across the spectrum of people who prefer progress
    bars, there's no significant difference if they like video games or not? It would
    be best to just remove this part as it really doesn't answer anything and the
    question itself doesn't contextualize itself to the preferred GDE.
    - After reading the discussion for the video games part, it would really be best
    to really contextualize the question to find out if there are any differences in a
    user enjoys video games or not when it comes to using game design elements. The
    table and discussion needs a really good rework (maybe a visualization rather than
    a table) to show what they mean.
    - Table 3 needs a definition of the abbreviations used, as it is hard for context
    switching between pages of what AC, PB, FB, CM, etc... means or rely on the
    reader's powers of memorization to contextualize the meaning of Table 3.
    - I think the most important finding for me is the mixing of GDEs and the matching
    of learning motivation to the GDE. While the results matching a learning
    motivation to a specific GDE is not new (or at least obvious to me), this is
    empirical data that will help give meaning to why a certain GDE is needed.
    - While participants were asked what GDEs can be bundled together that will
    promote improved motivational learning, it concerns me that this is more
    imaginative and "what-if" rather than empirical that it indeed improves
    motivational learning. I would posit that it is more of the game mechanics that
    use specific GDEs that would improve motivation in continuing the game, which in
    turn secondarily improves learning - and can include all 10 GDEs (like an Avatar
    that can be used to move around the game world and can use virtual currency that
    can be earned by doing and re-doing tasks that you have "learned" and to buy new
    "learning packages", and that these learning packages are needed to progress the
    game. The concept map can be a "tech tree" of some sort with each concept node as
    a learning package, and there's a progress bar. Feedback is inherent in the game
    to help users strategize, and a story is being told to engage the gamer. Lastly,
    points, leaderboards, achievements, and badges are a social way to boast a gamer's
    achievements, as well as making them SMEs of the game.)

    Other notes:
    - While gamification using specific GDEs to attack certain motivations for
    learning is the focus of the paper, another future note that the paper should
    discuss at the end is the various game mechanics that can be designed using these
    GDEs as future research. While this was highlighted in lines 701 and 702, I really
    can't stress this enough as a good direction for future research.
    - There might be some sentences that are incomplete, so I would ask the authors to
    do another round of checking before submitting.

----------------------------------------------------------------

reviewer review (reviewer 2)

  Expertise

    Knowledgeable

  Originality

    Low originality

  Significance

    Medium significance

  Research Quality

    Low research quality

  Contribution Compared to Length

    The paper length was commensurate with its contribution.

  Figure Descriptions

    The figure descriptions are adequate and follow the accessibility guidelines.

  Recommendation

    I recommend Revise and Resubmit

  Review

    ### Summary

    In this paper, the authors conducted a survey on game design elements (GDE) to
    understand what GDEs learners prefer (RQ1), and if those preferences vary based on
    learners’ traits (RQ1), their preferred combination of GDEs in learning contexts
    (RQ2), and why learners choose or prefer those specific GDEs in learning contexts
    (RQ3). To design the survey, the authors conducted a systematic literature review
    of different game elements found in learning environments, particularly with
    gamified educational environments. Having compiled a list of GDEs common in that
    literature review, the authors then designed prototypes of those different game
    elements in an outside-of-education context, and then displayed those prototypes
    to participants. They then asked participants to select their preferred GDEs in
    educational contexts and essentially asked participants why they preferred those
    GDEs. The authors moreover found that there were little substantial preferential
    differences in learners’ or users’ traits, besides age, which did have a
    substantial difference in GDE preference (RQ1). The authors’ analysis on
    combinations of GDEs (or bundles of GDEs) revealed that users’ most preferred GDEs
    tended to be chosen in bundles of GDEs (RQ2). The authors claim that observations
    of participant responses suggest a correlation between learning satisfaction and
    learning motivation (RQ3), and that more work be done as framing gamified learning
    environments around a core selection of GDEs. Overall, this paper is interesting
    as it identifies unique aspects of gamified educational contexts and asks users if
    those aspects are interesting or motivating their learning style. However, the
    paper seems to lack clarity on how those GDEs were selected and the authors’
    created prototypes lack justification, and its methodology with the survey design
    and distribution seems unclear. In addition, the qualitative coding also seems
    unclear, and if they used any frameworks at all to understand learners’
    motivations or reasons for preferences of particular GDEs. This paper could
    benefit from a deeper explanation into its methodology and explaining their
    analysis and interpretations of those results.

    ### Strengths

    The paper has an excellent background section and does a good job of motivating
    the deeper understanding of what GDEs learners prefer, and why they prefer those
    GDEs. the background section highlights the overall understanding or need for
    using games or gamified-like learning environments as a way to promote learners
    self-efficacy by increasing their motivation, it also highlights that what
    elements of gamified learning in relation to student motivation is unclear.
    Readers can clearly see that the incorporation of games into learning can help
    stimulate or potentially negatively impact student motivation, there isn’t a clear
    definition of what game elements or what aspects of games are helping with student
    motivation.

    The paper also identifies intuitive game elements that are mostly grounded in
    external literature. It helps readers follow along the definitions of game
    elements easily since the names of the GDEs are easily memorable.

    The overall results are also very significant within the context of HCI, and
    moreover inform anyone who is using gamified teaching styles or in gamified
    educational contexts of what GDEs could be potentially effective for student
    engagement or motivation or self-efficacy.


    ### Limitations

    While the findings are very interesting, there are some issues with the
    methodology.

    There are some issues in the Research Methods in §3 that I would like to better
    understand and would appreciate more clarity. In the research methods section,
    while the majority of the elements are grounded in external sources, the
    storytelling GDE only has one source. At a higher level, it is unclear how GDEs
    were chosen from the myriad of different GDEs in literature. I’m curious to know
    what were the inclusion and exclusion criteria for literature in GDEs that enhance
    learning motivation, especially given that the authors write, “Within this subset,
    we identified 28 different GDEs that exhibited potential effectiveness in
    enhancing learning motivation”, which narrowed down to 10 GDEs later on.

    In addition, the authors provided visual prototypes of each GDE. I’m surprised
    that more explanation wasn’t written for how each GDE was visually prototyped, as
    the authors’ design decisions in prototyping the GDEs could have significantly
    affected participant responses, since the visual aesthetics and explanations of
    each GDE may have significantly affected how participants responded, instead of
    focusing on the GDE in the context of learning.

    In the Analysis Section in 3.5, the authors introduce their qualitative analysis
    on how users selected the preferred combination of GDEs, and why they preferred
    those – however there should be more clarification on the potential language and
    cultural differences between participants. The authors write, “To ensure
    consistency and comparability, we translated all German responses into English,
    correcting any grammar and spelling errors in the process.” I’m surprised more has
    not been written on the distribution of the survey or within what cultural
    contexts the participants were situated in. I would like there be more details on
    who conducted the translation process to understand if they are linguistically and
    culturally equivalent to the other data sources, which were presumably analyzed
    and collected in English. I also do wonder if the survey questions were written in
    different languages, since that can clearly affect how participants respond.

    In the Results Section in 4.1, the authors asked in the survey, “Do you enjoy
    playing video games?” The authors then grouped the responses of  “Not at all”,
    “Not really”, “Neutral”, as less enjoyment, while they grouped “somewhat” and
    “very much” as enjoyment. These groupings seem unintuitive and arbitrary, as
    whether or not “neutral” can be seen as less enjoyable is subjective to the
    participant. I think that an alternative analysis could be done in Table 3 which
    separates the “enjoyment” categories into 3 categories: less enjoyment, neutral,
    and [more] enjoyment. There may be a loss of nuance or information here.


    ### Specific Comments

    Section 3:
    In 3.1 on line 142-143, the phrase “Subsequent to removing duplicates and
    conducting a thorough examination…” the clause “substantial to” can be replaced
    with “After removing…” for brevity.
    In 3.1, there is a major typo on line 151 which makes it hard to understand the
    following lines.
    Just for consistency, in Table 2 the elements should likely be accompanied by an
    acronym. For example, “Progress Bar (PB).” This order will help set up Table 3
    since Table 3 only uses acronyms of the GDEs.

    Section 4:
    In 4.1, on line 292, the decimal should likely be a period instead of a comma.
    (0.4187)
    Table 4 could use acronyms in place of the full GDE name for consistency with
    Table 3.
    In 4.3, on line 469, the authors write, “Through our systematic coding approach,
    we identified six categories of learning motivation…” This could be expanded upon
    to explain if any external research informed the coding approach, and also how the
    authors devised these themes or codes in relation to participants’ learning
    motivation.

    Section 6:
    On line 729, the statement “Our data did not reveal substantial preference
    differences based on user traits such as gender, age, or video game enjoyment”
    seems contradictory to the following sentence, “An intriguing exception was the
    district preference for points among younger learners…” since there are
    differences in preferences for age groups.

----------------------------------------------------------------

reviewer review (reviewer 3)

  Expertise

    Knowledgeable

  Originality

    Low originality

  Significance

    Low significance

  Research Quality

    Low research quality

  Contribution Compared to Length

    The paper length was commensurate with its contribution.

  Figure Descriptions

    The figure descriptions are adequate and follow the accessibility guidelines.

  Recommendation

    I can go with either Reject or Revise and Resubmit

  Review

    The biggest shortcoming of the paper is its insufficient motivation of the
    research problems it is seeking to address. The paper states, in the Introduction,
    that the "optimal number and specific combinations of GDEs for effectively
    increasing learning motivation remain inadequately explored". While that may be
    the case, the paper needs to motivate why the optimal number and specific
    combinations of GDEs is even a relevant question to ask. Could it not be the case
    that even if 1 GDE is used, it can be effective if sufficiently well-designed and
    appropriate for the context in which it is used? The authors themselves talk about
    the efficacy of well-designed GDEs in lines 626-627 when they state that "... it
    is important to note that the effect strongly depends on how these systems are
    designed [1, 3, 9]". A brief justification is provided in the Background section
    in lines 101-102 is as follows - "Research suggests that using isolated GDEs may
    be less effective or even yield negative outcomes [48] ". The cited paper is a
    survey article that surveys n=14 articles only one of which uses Badges in
    isolation finding in a negative effect. So, that cannot be sufficient motivation.
    Along similar lines, Line 41, states that "(gamification) holds promise to bridge
    the diversity gap in education" but cites papers that talks about the diversity
    gap rather than the promise of gamification in helping address those gaps. The
    appropriate references for the latter case do eventually show up in the Discussion
    section. Both are likely fixable on a rewrite, but the former is certainly crucial
    to the paper.

    The abstract further states that "we aim to mitigate the potentially adverse
    effects ... such as the risk of extrinsic motivation overshadowing learners’
    intrinsic drive". This is not studied at all in the paper so warrants deletion.

    Coming to the study itself, it was well-described and in reasonable detail. The
    part that was unclear was whether the prototypes shown in Appendix A.1 were the
    ones presented to students (I was especially unsure because the paper mentioned
    German responses as well, so it is possible that Appendix A.1 is not the exact
    version). The reason this is pertinent is because the designs in the Appendix seem
    to conflate Achievements and Badges. The description for Achievements states that
    Badges can be earned and the description for Badges states that the Badges can be
    seen in an Achievements overview. Consequently, it is unclear if the distinction
    was clear to the survey participants, thus influencing the results. That aside,
    the larger concern is that it is hard to consider some of the elements studied as
    strictly game design elements. The progress bar, the concept map, and feedback
    especially come to mind as not strictly game design elements that are well-studied
    outside of gamification literature.

    Given the shortcomings, it is hard to recommend acceptance in its current form but
    a rewrite that addresses these could convey the findings from the paper better and
    situate them in the appropriate context.

    Nits: 
    - Unsure what the bolder numbers in Table 5 indicate. 
    - Spelling error on line 1054


==> review.txt <==
Dear Kai Marquardt,

Unfortunately, your paper: Gamification in Education -- Learners' Choice of Game Design Elements for Increased Learning Motivation (number 5598) has been rejected from CHI 2024. 

All papers that met a minimum threshold (at least one committee member (1AC, 2AC) recommending: RR, Accept or RR, or Accept) have been put through to round 2. Any paper that did not receive at least one of these recommendations did not meet the threshold for entering round 2. This typically means that, although there could be merit for this paper in the future, reviewers thought that the paper could not be sufficiently improved within the five-week revise and resubmit period. Your reviews are below, and also will show in PCS in a few days. In a few rare cases, papers were found to meet the desk reject criteria later in the review process; if your paper was one of these, you may have fewer than normal reviews and/or a comment to authors in lieu of reviews. 

If you are interested in future publication, you could consider whether a version of the work is suitable to another track at CHI 2024 or submit to next year's CHI (or another conference) after making substantial changes to your paper.

CHI 2024 Papers received 4028 complete submissions. 4 papers were withdrawn and 207 papers (5.1%) were desk rejected before going out to review. 1601 (39.7%) received at least one R&R (or above) recommendation from 1AC or 2AC and were put forward to round 2. 2116 papers (52.5%) did not receive at least one R&R (or above) recommendation from 1AC or 2AC, and did not meet the threshold for entering round 2. 100 papers currently have a delayed decision as we are finalizing those reviews and will send them out to the affected authors as soon as possible.

We wish you the best of luck with future submissions relating to this work.

Phoebe Toups Dugas, Irina Shklovski, and Max Wilson CHI 2024 Papers Chairs

Reviews:
----------------------------------------------------------------

1AC review (reviewer 4)

  Expertise

    Knowledgeable

  Originality

    Low originality

  Significance

    Medium significance

  Research Quality

    Low research quality

  Recommendation

    I can go with either Reject or Revise and Resubmit

  1AC: The Meta-Review

    Thank you for submitting your work on surveying game design elements to CHI. I
    obtained detailed comments from three expert reviewers, which I encourage you to
    review closely. All three reviewers found the work interesting and valuable for
    the community, especially for practitioners who seek to build games that are
    motivating and engaging for learners. The reviewers appreciated the detailed
    background section which provides a strong foundation for the work.

    Despite the value strengths of the work in terms of its scope and multi-method
    approach, the reviewers felt that the paper raised too many questions for them and
    presented several methodological issues. Following some discussion between
    reviewers, there was consensus that the work needed to clarify and update the
    methodological issues that were identified would take more work than the RR period
    permits. Given the clarity and detailed nature of the 3 reviews, I will not
    attempt to repeat them here. The common thread is that they encourage more clarity
    and detail in the methods and the motivation (R1,2,3). There were also concerns
    raised about the "what-if" technique (R1).

    I hope the reviews will prove valuable and might inform a future submission of
    this work to CHI.

----------------------------------------------------------------

2AC review (reviewer 1)

  Expertise

    Knowledgeable

  Originality

    Medium originality

  Significance

    Medium significance

  Research Quality

    Medium research quality

  Contribution Compared to Length

    The paper was too short to address its claimed contribution.

  Figure Descriptions



  Recommendation

    I can go with either Reject or Revise and Resubmit

  Review

    Originality
    - The paper provides a packaged look at what game design elements, that were
    researched before by previous work, are more important for improving learning
    motivation when situated with one another and when bundled with another.

    Significance
    - The paper can drive discussion on how to visually design, build, match, and mix
    these game design elements to improve learning motivation.

    Research Quality
    - The rigor of the first stage of the study is straightforward, with minor
    problems in one sentence (Line 151, incomplete sentence). There is also a lack of
    description of the pre-defined inclusion and exclusion criteria and definition of
    "interesting references" to allow readers to know how the paper selection was
    done.
    - On the part of the findings of the literature review, it could have been better
    to just tell that you found 10 GDEs, unless concept maps were not part of the
    literature review - then the question revolves as to why the authors really added
    concept maps even if it is not part of the systematic review. This also begs the
    question, why focus on the 10 GDEs if there are 28 GDEs? What was the basis of the
    authors' interest and vision?
    - Survey study needs to have detailed information and a picture of how the GDEs
    are incorporated to help the participants envision the GDEs within a setting. How
    are they designed? What were the design decisions? How are they presented? Are
    they presented in an order? The problem with this though is that the way it was
    presented can be a confounding variable as to why users will "like" certain GDEs
    - I am not sure how the analysis of the question "Do you enjoy playing video
    games" connects to the GDE in Table 3. If the people who like playing video games
    and don't really like playing video games both prefer progress bars, what does it
    mean? Does it mean that all across the spectrum of people who prefer progress
    bars, there's no significant difference if they like video games or not? It would
    be best to just remove this part as it really doesn't answer anything and the
    question itself doesn't contextualize itself to the preferred GDE.
    - After reading the discussion for the video games part, it would really be best
    to really contextualize the question to find out if there are any differences in a
    user enjoys video games or not when it comes to using game design elements. The
    table and discussion needs a really good rework (maybe a visualization rather than
    a table) to show what they mean.
    - Table 3 needs a definition of the abbreviations used, as it is hard for context
    switching between pages of what AC, PB, FB, CM, etc... means or rely on the
    reader's powers of memorization to contextualize the meaning of Table 3.
    - I think the most important finding for me is the mixing of GDEs and the matching
    of learning motivation to the GDE. While the results matching a learning
    motivation to a specific GDE is not new (or at least obvious to me), this is
    empirical data that will help give meaning to why a certain GDE is needed.
    - While participants were asked what GDEs can be bundled together that will
    promote improved motivational learning, it concerns me that this is more
    imaginative and "what-if" rather than empirical that it indeed improves
    motivational learning. I would posit that it is more of the game mechanics that
    use specific GDEs that would improve motivation in continuing the game, which in
    turn secondarily improves learning - and can include all 10 GDEs (like an Avatar
    that can be used to move around the game world and can use virtual currency that
    can be earned by doing and re-doing tasks that you have "learned" and to buy new
    "learning packages", and that these learning packages are needed to progress the
    game. The concept map can be a "tech tree" of some sort with each concept node as
    a learning package, and there's a progress bar. Feedback is inherent in the game
    to help users strategize, and a story is being told to engage the gamer. Lastly,
    points, leaderboards, achievements, and badges are a social way to boast a gamer's
    achievements, as well as making them SMEs of the game.)

    Other notes:
    - While gamification using specific GDEs to attack certain motivations for
    learning is the focus of the paper, another future note that the paper should
    discuss at the end is the various game mechanics that can be designed using these
    GDEs as future research. While this was highlighted in lines 701 and 702, I really
    can't stress this enough as a good direction for future research.
    - There might be some sentences that are incomplete, so I would ask the authors to
    do another round of checking before submitting.

----------------------------------------------------------------

reviewer review (reviewer 2)

  Expertise

    Knowledgeable

  Originality

    Low originality

  Significance

    Medium significance

  Research Quality

    Low research quality

  Contribution Compared to Length

    The paper length was commensurate with its contribution.

  Figure Descriptions

    The figure descriptions are adequate and follow the accessibility guidelines.

  Recommendation

    I recommend Revise and Resubmit

  Review

    ### Summary

    In this paper, the authors conducted a survey on game design elements (GDE) to
    understand what GDEs learners prefer (RQ1), and if those preferences vary based on
    learners’ traits (RQ1), their preferred combination of GDEs in learning contexts
    (RQ2), and why learners choose or prefer those specific GDEs in learning contexts
    (RQ3). To design the survey, the authors conducted a systematic literature review
    of different game elements found in learning environments, particularly with
    gamified educational environments. Having compiled a list of GDEs common in that
    literature review, the authors then designed prototypes of those different game
    elements in an outside-of-education context, and then displayed those prototypes
    to participants. They then asked participants to select their preferred GDEs in
    educational contexts and essentially asked participants why they preferred those
    GDEs. The authors moreover found that there were little substantial preferential
    differences in learners’ or users’ traits, besides age, which did have a
    substantial difference in GDE preference (RQ1). The authors’ analysis on
    combinations of GDEs (or bundles of GDEs) revealed that users’ most preferred GDEs
    tended to be chosen in bundles of GDEs (RQ2). The authors claim that observations
    of participant responses suggest a correlation between learning satisfaction and
    learning motivation (RQ3), and that more work be done as framing gamified learning
    environments around a core selection of GDEs. Overall, this paper is interesting
    as it identifies unique aspects of gamified educational contexts and asks users if
    those aspects are interesting or motivating their learning style. However, the
    paper seems to lack clarity on how those GDEs were selected and the authors’
    created prototypes lack justification, and its methodology with the survey design
    and distribution seems unclear. In addition, the qualitative coding also seems
    unclear, and if they used any frameworks at all to understand learners’
    motivations or reasons for preferences of particular GDEs. This paper could
    benefit from a deeper explanation into its methodology and explaining their
    analysis and interpretations of those results.

    ### Strengths

    The paper has an excellent background section and does a good job of motivating
    the deeper understanding of what GDEs learners prefer, and why they prefer those
    GDEs. the background section highlights the overall understanding or need for
    using games or gamified-like learning environments as a way to promote learners
    self-efficacy by increasing their motivation, it also highlights that what
    elements of gamified learning in relation to student motivation is unclear.
    Readers can clearly see that the incorporation of games into learning can help
    stimulate or potentially negatively impact student motivation, there isn’t a clear
    definition of what game elements or what aspects of games are helping with student
    motivation.

    The paper also identifies intuitive game elements that are mostly grounded in
    external literature. It helps readers follow along the definitions of game
    elements easily since the names of the GDEs are easily memorable.

    The overall results are also very significant within the context of HCI, and
    moreover inform anyone who is using gamified teaching styles or in gamified
    educational contexts of what GDEs could be potentially effective for student
    engagement or motivation or self-efficacy.


    ### Limitations

    While the findings are very interesting, there are some issues with the
    methodology.

    There are some issues in the Research Methods in §3 that I would like to better
    understand and would appreciate more clarity. In the research methods section,
    while the majority of the elements are grounded in external sources, the
    storytelling GDE only has one source. At a higher level, it is unclear how GDEs
    were chosen from the myriad of different GDEs in literature. I’m curious to know
    what were the inclusion and exclusion criteria for literature in GDEs that enhance
    learning motivation, especially given that the authors write, “Within this subset,
    we identified 28 different GDEs that exhibited potential effectiveness in
    enhancing learning motivation”, which narrowed down to 10 GDEs later on.

    In addition, the authors provided visual prototypes of each GDE. I’m surprised
    that more explanation wasn’t written for how each GDE was visually prototyped, as
    the authors’ design decisions in prototyping the GDEs could have significantly
    affected participant responses, since the visual aesthetics and explanations of
    each GDE may have significantly affected how participants responded, instead of
    focusing on the GDE in the context of learning.

    In the Analysis Section in 3.5, the authors introduce their qualitative analysis
    on how users selected the preferred combination of GDEs, and why they preferred
    those – however there should be more clarification on the potential language and
    cultural differences between participants. The authors write, “To ensure
    consistency and comparability, we translated all German responses into English,
    correcting any grammar and spelling errors in the process.” I’m surprised more has
    not been written on the distribution of the survey or within what cultural
    contexts the participants were situated in. I would like there be more details on
    who conducted the translation process to understand if they are linguistically and
    culturally equivalent to the other data sources, which were presumably analyzed
    and collected in English. I also do wonder if the survey questions were written in
    different languages, since that can clearly affect how participants respond.

    In the Results Section in 4.1, the authors asked in the survey, “Do you enjoy
    playing video games?” The authors then grouped the responses of  “Not at all”,
    “Not really”, “Neutral”, as less enjoyment, while they grouped “somewhat” and
    “very much” as enjoyment. These groupings seem unintuitive and arbitrary, as
    whether or not “neutral” can be seen as less enjoyable is subjective to the
    participant. I think that an alternative analysis could be done in Table 3 which
    separates the “enjoyment” categories into 3 categories: less enjoyment, neutral,
    and [more] enjoyment. There may be a loss of nuance or information here.


    ### Specific Comments

    Section 3:
    In 3.1 on line 142-143, the phrase “Subsequent to removing duplicates and
    conducting a thorough examination…” the clause “substantial to” can be replaced
    with “After removing…” for brevity.
    In 3.1, there is a major typo on line 151 which makes it hard to understand the
    following lines.
    Just for consistency, in Table 2 the elements should likely be accompanied by an
    acronym. For example, “Progress Bar (PB).” This order will help set up Table 3
    since Table 3 only uses acronyms of the GDEs.

    Section 4:
    In 4.1, on line 292, the decimal should likely be a period instead of a comma.
    (0.4187)
    Table 4 could use acronyms in place of the full GDE name for consistency with
    Table 3.
    In 4.3, on line 469, the authors write, “Through our systematic coding approach,
    we identified six categories of learning motivation…” This could be expanded upon
    to explain if any external research informed the coding approach, and also how the
    authors devised these themes or codes in relation to participants’ learning
    motivation.

    Section 6:
    On line 729, the statement “Our data did not reveal substantial preference
    differences based on user traits such as gender, age, or video game enjoyment”
    seems contradictory to the following sentence, “An intriguing exception was the
    district preference for points among younger learners…” since there are
    differences in preferences for age groups.

----------------------------------------------------------------

reviewer review (reviewer 3)

  Expertise

    Knowledgeable

  Originality

    Low originality

  Significance

    Low significance

  Research Quality

    Low research quality

  Contribution Compared to Length

    The paper length was commensurate with its contribution.

  Figure Descriptions

    The figure descriptions are adequate and follow the accessibility guidelines.

  Recommendation

    I can go with either Reject or Revise and Resubmit

  Review

    The biggest shortcoming of the paper is its insufficient motivation of the
    research problems it is seeking to address. The paper states, in the Introduction,
    that the "optimal number and specific combinations of GDEs for effectively
    increasing learning motivation remain inadequately explored". While that may be
    the case, the paper needs to motivate why the optimal number and specific
    combinations of GDEs is even a relevant question to ask. Could it not be the case
    that even if 1 GDE is used, it can be effective if sufficiently well-designed and
    appropriate for the context in which it is used? The authors themselves talk about
    the efficacy of well-designed GDEs in lines 626-627 when they state that "... it
    is important to note that the effect strongly depends on how these systems are
    designed [1, 3, 9]". A brief justification is provided in the Background section
    in lines 101-102 is as follows - "Research suggests that using isolated GDEs may
    be less effective or even yield negative outcomes [48] ". The cited paper is a
    survey article that surveys n=14 articles only one of which uses Badges in
    isolation finding in a negative effect. So, that cannot be sufficient motivation.
    Along similar lines, Line 41, states that "(gamification) holds promise to bridge
    the diversity gap in education" but cites papers that talks about the diversity
    gap rather than the promise of gamification in helping address those gaps. The
    appropriate references for the latter case do eventually show up in the Discussion
    section. Both are likely fixable on a rewrite, but the former is certainly crucial
    to the paper.

    The abstract further states that "we aim to mitigate the potentially adverse
    effects ... such as the risk of extrinsic motivation overshadowing learners’
    intrinsic drive". This is not studied at all in the paper so warrants deletion.

    Coming to the study itself, it was well-described and in reasonable detail. The
    part that was unclear was whether the prototypes shown in Appendix A.1 were the
    ones presented to students (I was especially unsure because the paper mentioned
    German responses as well, so it is possible that Appendix A.1 is not the exact
    version). The reason this is pertinent is because the designs in the Appendix seem
    to conflate Achievements and Badges. The description for Achievements states that
    Badges can be earned and the description for Badges states that the Badges can be
    seen in an Achievements overview. Consequently, it is unclear if the distinction
    was clear to the survey participants, thus influencing the results. That aside,
    the larger concern is that it is hard to consider some of the elements studied as
    strictly game design elements. The progress bar, the concept map, and feedback
    especially come to mind as not strictly game design elements that are well-studied
    outside of gamification literature.

    Given the shortcomings, it is hard to recommend acceptance in its current form but
    a rewrite that addresses these could convey the findings from the paper better and
    situate them in the appropriate context.

    Nits: 
    - Unsure what the bolder numbers in Table 5 indicate. 
    - Spelling error on line 1054

